Turnover-Orthogonal Credit Assignment for Open-Team Multi-Agent Reinforcement Learning

Open-team multi-agent reinforcement learning studies cooperative systems in which agents may join, leave, or be replaced during an episode. In such settings, the team return changes both because agents choose useful actions and because the active population itself changes. Standard centralized critics and shared advantages often mix these two effects into one scalar credit signal, allowing surviving agents to be rewarded or penalized for exogenous turnover events outside their control. We introduce turnover-orthogonal credit assignment (TOCA), a value decomposition for open teams that separates action effects, pure turnover effects, and action--turnover interactions. Under exogenous turnover, the event-conditioned value admits a centered decomposition whose event-conditioned baseline removes the pure turnover component while preserving credit for actions that make the team robust to future replacements. We instantiate this idea with a permutation-invariant centralized critic over variable-size agent sets and event tokens, and derive both a counterfactual per-agent credit signal and a softly weighted interaction variant, TOCA-$\beta$, for high-variance control environments. Controlled diagnostic experiments show that TOCA improves return over event-aware MAPPO-style critics and that removing interaction credit substantially hurts performance. In a replacement-only Dynamic Spread benchmark, TOCA-$\beta$ achieves the best mean return at high turnover rates and improves over its no-interaction ablation. These results suggest that explicitly separating turnover from action credit is a useful principle for robust learning in dynamic cooperative teams.

==> lc_event_set.csv <==
episode,mean,sem,upper,lower,n
0,-35.808374,0.641839,-35.166535,-36.450213,10
50,-36.036745,0.574548,-35.462198,-36.611293,10
100,-35.894381,0.542052,-35.352329,-36.436433,10
150,-35.969487,0.472765,-35.496722,-36.442251,10
200,-35.980175,0.480551,-35.499623,-36.460726,10
250,-35.865974,0.495704,-35.370270,-36.361678,10
300,-35.705531,0.493712,-35.211819,-36.199243,10
350,-35.679947,0.491528,-35.188419,-36.171476,10
400,-35.530009,0.524693,-35.005316,-36.054702,10
450,-35.350313,0.520329,-34.829984,-35.870642,10
500,-35.320641,0.507400,-34.813240,-35.828041,10
550,-35.361925,0.491328,-34.870597,-35.853254,10
600,-35.344896,0.483841,-34.861055,-35.828737,10
650,-35.233497,0.490280,-34.743218,-35.723777,10
700,-35.244346,0.501823,-34.742523,-35.746170,10
750,-35.103328,0.513276,-34.590052,-35.616604,10
800,-34.851090,0.556087,-34.295003,-35.407176,10
850,-34.809494,0.579148,-34.230346,-35.388642,10
900,-34.682019,0.560283,-34.121736,-35.242302,10
950,-34.484092,0.575670,-33.908422,-35.059762,10
1000,-34.348061,0.641296,-33.706765,-34.989357,10
1050,-34.285047,0.584471,-33.700576,-34.869518,10
1100,-34.043577,0.607720,-33.435857,-34.651297,10
1150,-33.854995,0.646720,-33.208275,-34.501714,10
1200,-33.827563,0.622824,-33.204738,-34.450387,10
1250,-33.768972,0.573194,-33.195778,-34.342166,10
1300,-33.677404,0.586905,-33.090499,-34.264308,10
1350,-33.740529,0.573790,-33.166738,-34.314319,10
1400,-33.782229,0.588573,-33.193656,-34.370803,10
1450,-33.758073,0.615827,-33.142247,-34.373900,10
1500,-33.912910,0.624683,-33.288228,-34.537593,10
1550,-33.813599,0.662729,-33.150870,-34.476327,10
1600,-33.716397,0.628260,-33.088137,-34.344657,10
1650,-33.659477,0.587511,-33.071965,-34.246988,10
1700,-33.546510,0.589524,-32.956987,-34.136034,10
1750,-33.415225,0.565707,-32.849518,-33.980931,10
1800,-33.474706,0.559027,-32.915679,-34.033732,10
1850,-33.392518,0.585111,-32.807407,-33.977629,10
1900,-33.478948,0.572783,-32.906165,-34.051731,10
1950,-33.589834,0.576299,-33.013535,-34.166132,10
2000,-33.552369,0.581139,-32.971230,-34.133508,10
2050,-33.549612,0.623944,-32.925668,-34.173556,10
2100,-33.301329,0.624819,-32.676510,-33.926149,10
2150,-33.194267,0.660216,-32.534051,-33.854483,10
2200,-32.916320,0.668300,-32.248020,-33.584620,10
2250,-32.962119,0.711181,-32.250938,-33.673300,10
2300,-32.975651,0.620536,-32.355115,-33.596186,10
2350,-33.189060,0.644698,-32.544362,-33.833758,10
2400,-33.054056,0.654210,-32.399846,-33.708265,10
2450,-33.023613,0.654990,-32.368623,-33.678602,10
2500,-32.677708,0.642915,-32.034793,-33.320623,10
2550,-32.565471,0.705739,-31.859732,-33.271209,10
2600,-32.272910,0.726417,-31.546492,-32.999327,10
2650,-32.264582,0.753445,-31.511137,-33.018027,10
2700,-32.195474,0.705609,-31.489865,-32.901084,10
2750,-32.190003,0.747933,-31.442070,-32.937935,10
2800,-32.097184,0.753330,-31.343854,-32.850513,10
2850,-32.172646,0.800748,-31.371897,-32.973394,10
2900,-32.124066,0.701013,-31.423053,-32.825079,10
2950,-32.034532,0.729570,-31.304962,-32.764101,10


==> lc_mappo.csv <==
episode,mean,sem,upper,lower,n
0,-35.786811,0.644971,-35.141840,-36.431782,10
50,-36.048894,0.582912,-35.465981,-36.631806,10
100,-35.870877,0.547346,-35.323531,-36.418223,10
150,-35.917617,0.476680,-35.440937,-36.394297,10
200,-35.965959,0.484916,-35.481043,-36.450875,10
250,-35.864045,0.506616,-35.357428,-36.370661,10
300,-35.720380,0.499389,-35.220991,-36.219769,10
350,-35.705168,0.494903,-35.210265,-36.200071,10
400,-35.568462,0.527488,-35.040975,-36.095950,10
450,-35.410869,0.523496,-34.887373,-35.934365,10
500,-35.394504,0.499558,-34.894946,-35.894062,10
550,-35.416570,0.479647,-34.936923,-35.896218,10
600,-35.384715,0.463292,-34.921423,-35.848007,10
650,-35.310649,0.471787,-34.838862,-35.782436,10
700,-35.243122,0.491427,-34.751695,-35.734549,10
750,-35.096942,0.489746,-34.607197,-35.586688,10
800,-34.854808,0.527998,-34.326810,-35.382806,10
850,-34.832214,0.574240,-34.257975,-35.406454,10
900,-34.647280,0.560033,-34.087247,-35.207313,10
950,-34.479444,0.555520,-33.923924,-35.034964,10
1000,-34.353639,0.598599,-33.755040,-34.952238,10
1050,-34.267005,0.549726,-33.717279,-34.816730,10
1100,-34.005907,0.545928,-33.459979,-34.551835,10
1150,-33.857228,0.577683,-33.279546,-34.434911,10
1200,-33.859950,0.570165,-33.289785,-34.430115,10
1250,-33.717489,0.509911,-33.207578,-34.227400,10
1300,-33.635794,0.516385,-33.119409,-34.152179,10
1350,-33.665061,0.507755,-33.157306,-34.172816,10
1400,-33.636427,0.535742,-33.100686,-34.172169,10
1450,-33.494160,0.587627,-32.906532,-34.081787,10
1500,-33.588580,0.633381,-32.955199,-34.221960,10
1550,-33.480448,0.687348,-32.793100,-34.167796,10
1600,-33.437804,0.650180,-32.787624,-34.087985,10
1650,-33.462215,0.631333,-32.830882,-34.093548,10
1700,-33.479850,0.619496,-32.860353,-34.099346,10
1750,-33.472521,0.589618,-32.882903,-34.062138,10
1800,-33.555637,0.584371,-32.971265,-34.140008,10
1850,-33.514212,0.606673,-32.907539,-34.120885,10
1900,-33.559031,0.597991,-32.961040,-34.157022,10
1950,-33.658484,0.573922,-33.084562,-34.232406,10
2000,-33.572214,0.556980,-33.015234,-34.129193,10
2050,-33.486899,0.575274,-32.911625,-34.062173,10
2100,-33.250622,0.566542,-32.684080,-33.817164,10
2150,-33.152887,0.588931,-32.563956,-33.741818,10
2200,-32.886329,0.639100,-32.247230,-33.525429,10
2250,-33.002160,0.690361,-32.311799,-33.692520,10
2300,-33.116858,0.609161,-32.507697,-33.726019,10
2350,-33.257674,0.643589,-32.614085,-33.901263,10
2400,-33.117278,0.636045,-32.481233,-33.753323,10
2450,-33.078712,0.625868,-32.452844,-33.704579,10
2500,-32.735776,0.627542,-32.108235,-33.363318,10
2550,-32.608912,0.703736,-31.905176,-33.312648,10
2600,-32.405522,0.716497,-31.689026,-33.122019,10
2650,-32.519031,0.760552,-31.758479,-33.279583,10
2700,-32.413961,0.717959,-31.696001,-33.131920,10
2750,-32.432187,0.737881,-31.694306,-33.170067,10
2800,-32.346802,0.714520,-31.632283,-33.061322,10
2850,-32.332357,0.739555,-31.592802,-33.071912,10
2900,-32.211963,0.629481,-31.582482,-32.841444,10
2950,-32.149117,0.662990,-31.486127,-32.812107,10


==> lc_no_interaction.csv <==
episode,mean,sem,upper,lower,n
0,-35.812428,0.622171,-35.190258,-36.434599,10
50,-36.095878,0.560222,-35.535655,-36.656100,10
100,-35.993914,0.497182,-35.496731,-36.491096,10
150,-36.053042,0.423854,-35.629188,-36.476896,10
200,-36.160004,0.416782,-35.743222,-36.576786,10
250,-36.054406,0.433481,-35.620925,-36.487887,10
300,-35.996249,0.408950,-35.587299,-36.405199,10
350,-36.031080,0.443431,-35.587649,-36.474512,10
400,-35.922905,0.467555,-35.455349,-36.390460,10
450,-35.752800,0.499853,-35.252947,-36.252654,10
500,-35.813185,0.498265,-35.314920,-36.311450,10
550,-35.777128,0.515713,-35.261414,-36.292841,10
600,-35.681775,0.479198,-35.202576,-36.160973,10
650,-35.572518,0.474371,-35.098147,-36.046888,10
700,-35.529082,0.474583,-35.054499,-36.003665,10
750,-35.384154,0.498525,-34.885629,-35.882680,10
800,-35.144684,0.513572,-34.631112,-35.658257,10
850,-35.135830,0.546373,-34.589457,-35.682202,10
900,-34.993277,0.535841,-34.457436,-35.529117,10
950,-34.722504,0.545349,-34.177155,-35.267853,10
1000,-34.583076,0.575779,-34.007297,-35.158855,10
1050,-34.522416,0.521100,-34.001316,-35.043516,10
1100,-34.310937,0.521466,-33.789471,-34.832403,10
1150,-34.119150,0.556106,-33.563044,-34.675255,10
1200,-34.181547,0.541349,-33.640199,-34.722896,10
1250,-34.025466,0.496649,-33.528818,-34.522115,10
1300,-33.919116,0.538457,-33.380658,-34.457573,10
1350,-33.871720,0.545417,-33.326302,-34.417137,10
1400,-33.988056,0.566311,-33.421746,-34.554367,10
1450,-33.869806,0.607582,-33.262224,-34.477389,10
1500,-34.005594,0.645300,-33.360294,-34.650893,10
1550,-33.934129,0.629474,-33.304655,-34.563604,10
1600,-33.927879,0.585745,-33.342135,-34.513624,10
1650,-33.876627,0.534194,-33.342434,-34.410821,10
1700,-33.803978,0.540755,-33.263223,-34.344733,10
1750,-33.768338,0.526985,-33.241353,-34.295323,10
1800,-33.730059,0.522438,-33.207621,-34.252497,10
1850,-33.684889,0.530755,-33.154134,-34.215645,10
1900,-33.752031,0.528061,-33.223970,-34.280093,10
1950,-33.893304,0.523062,-33.370243,-34.416366,10
2000,-33.773791,0.496041,-33.277749,-34.269832,10
2050,-33.800277,0.500788,-33.299488,-34.301065,10
2100,-33.476643,0.483510,-32.993133,-33.960154,10
2150,-33.301563,0.513110,-32.788453,-33.814673,10
2200,-33.056724,0.547463,-32.509261,-33.604187,10
2250,-33.154635,0.600680,-32.553955,-33.755316,10
2300,-33.200441,0.552777,-32.647664,-33.753218,10
2350,-33.365486,0.602474,-32.763011,-33.967960,10
2400,-33.230601,0.611780,-32.618821,-33.842382,10
2450,-33.086744,0.617460,-32.469285,-33.704204,10
2500,-32.725873,0.622792,-32.103081,-33.348665,10
2550,-32.611191,0.669453,-31.941738,-33.280644,10
2600,-32.403438,0.700834,-31.702604,-33.104272,10
2650,-32.401715,0.730880,-31.670835,-33.132594,10
2700,-32.349455,0.710498,-31.638957,-33.059954,10
2750,-32.363071,0.734553,-31.628519,-33.097624,10
2800,-32.303506,0.720370,-31.583136,-33.023876,10
2850,-32.399093,0.767334,-31.631758,-33.166427,10
2900,-32.351185,0.657424,-31.693761,-33.008608,10
2950,-32.367395,0.672734,-31.694660,-33.040129,10


==> lc_toca_beta.csv <==
episode,mean,sem,upper,lower,n
0,-35.808100,0.630852,-35.177248,-36.438952,10
50,-36.092816,0.568605,-35.524211,-36.661421,10
100,-35.953718,0.509681,-35.444037,-36.463399,10
150,-36.035623,0.447128,-35.588495,-36.482751,10
200,-36.090371,0.450050,-35.640322,-36.540421,10
250,-35.952085,0.466737,-35.485348,-36.418822,10
300,-35.836948,0.451695,-35.385252,-36.288643,10
350,-35.857129,0.472849,-35.384280,-36.329978,10
400,-35.681482,0.519168,-35.162314,-36.200649,10
450,-35.488559,0.512329,-34.976230,-36.000888,10
500,-35.522259,0.499131,-35.023129,-36.021390,10
550,-35.531989,0.517070,-35.014919,-36.049060,10
600,-35.478995,0.490547,-34.988448,-35.969541,10
650,-35.445963,0.472199,-34.973764,-35.918162,10
700,-35.445564,0.486835,-34.958729,-35.932398,10
750,-35.342353,0.493752,-34.848602,-35.836105,10
800,-35.140737,0.522468,-34.618269,-35.663205,10
850,-35.100749,0.555656,-34.545092,-35.656405,10
900,-34.966544,0.528309,-34.438235,-35.494852,10
950,-34.747743,0.573969,-34.173774,-35.321712,10
1000,-34.586679,0.622127,-33.964553,-35.208806,10
1050,-34.444502,0.583893,-33.860609,-35.028395,10
1100,-34.205263,0.596778,-33.608485,-34.802042,10
1150,-33.982664,0.649269,-33.333395,-34.631932,10
1200,-33.984923,0.616753,-33.368170,-34.601676,10
1250,-33.860841,0.555231,-33.305610,-34.416072,10
1300,-33.787448,0.564974,-33.222474,-34.352421,10
1350,-33.793627,0.560156,-33.233471,-34.353782,10
1400,-33.836907,0.560310,-33.276597,-34.397217,10
1450,-33.723610,0.595871,-33.127739,-34.319481,10
1500,-33.861975,0.623546,-33.238429,-34.485521,10
1550,-33.789703,0.656527,-33.133176,-34.446230,10
1600,-33.820621,0.628438,-33.192183,-34.449059,10
1650,-33.869400,0.593083,-33.276317,-34.462483,10
1700,-33.818768,0.613584,-33.205184,-34.432352,10
1750,-33.766376,0.606312,-33.160064,-34.372687,10
1800,-33.810316,0.601906,-33.208410,-34.412222,10
1850,-33.665560,0.610354,-33.055205,-34.275914,10
1900,-33.590456,0.621981,-32.968474,-34.212437,10
1950,-33.681064,0.617673,-33.063391,-34.298737,10
2000,-33.567213,0.598320,-32.968893,-34.165533,10
2050,-33.495107,0.637000,-32.858107,-34.132107,10
2100,-33.271925,0.628072,-32.643853,-33.899998,10
2150,-33.193256,0.646847,-32.546410,-33.840103,10
2200,-32.957685,0.664078,-32.293607,-33.621763,10
2250,-33.016425,0.703132,-32.313293,-33.719557,10
2300,-33.053335,0.635182,-32.418153,-33.688518,10
2350,-33.129947,0.680339,-32.449607,-33.810286,10
2400,-32.974677,0.711408,-32.263269,-33.686084,10
2450,-32.875046,0.719562,-32.155485,-33.594608,10
2500,-32.570512,0.723135,-31.847377,-33.293648,10
2550,-32.507094,0.763903,-31.743192,-33.270997,10
2600,-32.307111,0.775133,-31.531978,-33.082243,10
2650,-32.390602,0.798876,-31.591726,-33.189478,10
2700,-32.385085,0.756702,-31.628384,-33.141787,10
2750,-32.419875,0.755619,-31.664256,-33.175493,10
2800,-32.325530,0.747151,-31.578379,-33.072681,10
2850,-32.357537,0.791922,-31.565615,-33.149459,10
2900,-32.212661,0.681611,-31.531050,-32.894272,10
2950,-32.080391,0.728892,-31.351499,-32.809283,10

